VERAS: Verification-Guided Adaptive Search for Reliable Operations Research

Advances in reasoning, coding, and tool use enable LLM agents to solve operations research (OR) problems through iterative problem modeling, program construction, and verification. Yet passing self-authored verification does not ensure that the solutions satisfy task constraints and meet optimization quality. This gap can arise from correlated specification errors, where the generated program and its checks share omissions or misinterpretations of task requirements, alongside incomplete verification coverage and ineffective optimization strategies. We propose VERAS, a verification-guided adaptive search harness for reliable OR that uses verification evidence to prioritize feasibility repair, constraint-coverage review, and solution-quality improvement. VERAS combines task-specific solution checkers with a separate verification agent to examine candidate solutions against the task requirements. It uses verification feedback to guide feasibility repair, additional constraint checking, and objective improvement, while candidate acceptance criteria screen revisions for deterioration in output validity or constraint satisfaction. On ORAgentBench, VERAS achieves a 42.99% pass rate, exceeding the reported 35.51% of Codex using the same LLM. Across two industrial-scale OR problems, VERAS reduces inter-datacenter peak bandwidth by 10.34% relative to native Codex and lowers annualized distribution network planning costs by 6.28% compared with expert-designed solutions. Code and evidence are available at https://github.com/holimario/VERAS.

==> figs/cases/datacenter_summary.json <==
{
  "evaluation_date": "2025-08-10",
  "comparison_type": "retrospective configuration-matched cross-run",
  "arms": {
    "Native Codex": {
      "peak_gbps": 1238.6251153339097,
      "migration_pb": 25.47292891960824,
      "resource_utilization": {
        "vcores_zw_peak": 0.9783752277251,
        "memory_zw_peak_gb": 0.9612829376500388,
        "vcores_hl_peak": 0.31691816035124554,
        "memory_hl_peak_gb": 0.4387396174542031
      }
    },
    "VERAS (archived)": {
      "peak_gbps": 1110.602829860333,
      "migration_pb": 25.901007551832222,
      "resource_utilization": {
        "vcores_zw_peak": 0.9794779424623328,
        "memory_zw_peak_gb": 0.9651016933654938,
        "vcores_hl_peak": 0.29375760538437024,
        "memory_hl_peak_gb": 0.4277524607828554
      }
    }
  }
}


==> figs/cases/power_grid_summary.json <==
{
  "run": "VERAS separate audited run",
  "annualized_objective_usd": 39423636.250142306,
  "assets": {
    "Storage": {
      "bus": [
        8,
        9,
        13,
        16,
        17,
        32,
        50
      ],
      "units": [
        14,
        14,
        20,
        16,
        14,
        1,
        1
      ]
    },
    "PV": {
      "bus": [
        5,
        8,
        10,
        26,
        30,
        33,
        37
      ],
      "units": [
        10,
        10,
        21,
        3,
        10,
        12,
        49
      ]
    },
    "Wind": {
      "bus": [
        12,
        14,
        17,
        24,
        39,
        47
      ],
      "units": [
        50,
        9,
        50,
        50,
        50,
        50
      ]
    }
  },
  "scenario_1_mw_by_hour": {
    "Substation supply": [
      0.05083773004236193,
      1.1821421084804483e-08,
      5.543237869011661e-08,
      7.217834692577694e-08,
      0.25730469900650743,
      9.737080625641138,
      17.51027590602704,
      17.908834042379073,
      24.85758605640799,
      26.29441925892108,
      24.43939752780547,
      31.365107101771585,
      19.19117609273936,
      29.501663876468793,
      31.26558691923205,
      32.807577533671314,
      19.684927283335263,
      33.28317406316001,
      31.09565257961656,
      31.09597487457596,
      29.78686503975336,
      14.719613054575273,
      16.663580159066324,
      3.6838199156041767
    ],
    "Wind": [
      10.359999991213469,
      14.985099198623299,
      14.283984415197928,
      13.519873331563655,
      7.769999991609325,
      0.5179999950766359,
      0.25899999649513333,
      0.1295000033774878,
      0.0,
      1.5539999960823738,
      1.5539999960825797,
      2.5899999959483107,
      4.920999995653791,
      6.474999995458619,
      10.359999994972215,
      8.287999996247283,
      9.323999996118053,
      8.287999996247338,
      6.992999996409414,
      5.179999996636743,
      5.438999996603988,
      2.3309999969959003,
      14.762999993266906,
      23.309999990153017
    ],
    "PV": [
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.2299999943388265,
      1.6099999958982365,
      2.645000004215379,
      2.874999995293508,
      3.449999995219427,
      4.599999995073306,
      8.049999994637819,
      7.93499999465304,
      4.599999995072902,
      3.21999999524842,
      2.8749999964759128,
      2.06999999658071,
      1.8399999966099756,
      0.22999999685174366,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0
    ],
    "Storage (net)": [
      0.44119447400127604,
      -2.377499958937545,
      -2.185191503589868,
      -1.6946830471452012,
      -0.015370653647167646,
      -3.618850721171012e-07,
      2.3348151854401094,
      2.340000099427306,
      -0.8255060602230833,
      -0.8213392582157277,
      -0.8303175268487926,
      -0.8180271017224333,
      -0.8560960910814763,
      -0.8175838761758419,
      -0.8025069191866591,
      0.7865023303722956,
      0.8261525824057936,
      0.6319058008298546,
      0.7264272846040075,
      0.6271049860336713,
      0.6062148210349448,
      0.5744668081673671,
      -2.377499902030818,
      1.786729509856296
    ],
    "Load shedding": [
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      1.208999938850043,
      1.3298694901273467,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0
    ]
  }
}

